On assuring the accurate alignment of laser sheets for planar and stereoscopic PIV

Several calibration techniques have been proposed in the literature for the calibration of two-component two-dimensional (2C-2D) particle image velocimetry (PIV) and three-component two-dimensional (3C-2D) stereoscopic PIV (SPIV) systems. These techniques generally involve the use of a calibration target that is assumed to be at the exact centre of the laser sheet within the field of view (FOV), which in practice is very difficult to achieve. In 3C-2D SPIV, several methods offer different correction schemes based on the computation of a disparity map, which are aimed at correcting errors produced due to this misalignment. These techniques adjust the calibration of individual cameras to reduce the disparity error, but in doing so can create unintended errors in the measurement position and/or the velocity measurements, such as introducing a bias in the measured three-component (3-C) displacements. This paper introduces a novel method to ensure accurate alignment of the laser sheet with the calibration target so that the uncertainty in displacement measurements is less than or equal to the uncertainty inherent to the PIV and hence, no correction scheme is required. The proposed method has been validated with a simple experiment in which true displacements are given to a particle container (illuminated by an aligned laser sheet) and the measured 3C displacements are compared with the given true displacements. An uncertainty of less than 7.6 micrometres (equivalent to 0.114 pixels) in the measured 3C displacements demonstrates the effectiveness of the new alignment method and eliminates the need for any ad hoc post-correction scheme.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

24.4.19  template.tex   -    added Conflict of Interest as a section part below to acknowledgement

